Neural Polar Decoders for Deletion Channels

This paper introduces a neural polar decoder (NPD) for deletion channels with a constant deletion rate. Existing polar decoders for deletion channels exhibit high computational complexity of $O(N^4)$, where $N$ is the block length. This limits the application of polar codes for deletion channels to short-to-moderate block lengths. In this work, we demonstrate that employing NPDs for deletion channels can reduce the computational complexity. First, we extend the architecture of the NPD to support deletion channels. Specifically, the NPD architecture consists of four neural networks (NNs), each replicating fundamental successive cancellation (SC) decoder operations. To support deletion channels, we change the architecture of only one. The computational complexity of the NPD is $O(AN\log N)$, where the parameter $A$ represents a computational budget determined by the user and is independent of the channel. We evaluate the new extended NPD for deletion channels with deletion rates $\delta\in\{0.01, 0.1\}$ and we verify the NPD with the ground truth given by the trellis decoder by Tal et al. We further show that due to the reduced complexity of the NPD, we are able to incorporate list decoding and further improve performance. We believe that the extended NPD presented here could have applications in future technologies like DNA storage.

==> figures/plots/sorted_reliabilities_train_n0-1_best.csv <==
X,Y
1,0
2,0
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0
25,0
26,0
27,0
28,0
29,0
30,0
31,0
32,0
33,0
34,0
35,0
36,0
37,0
38,0
39,0
40,0
41,0
42,0
43,0
44,0
45,0
46,0
47,0
48,0
49,0
50,0
51,0
52,0
53,0
54,0
55,0
56,0
57,0
58,0
59,0
60,0
61,0
62,0
63,0
64,0
65,0
66,0
67,0
68,0
69,0
70,0
71,0
72,0
73,0
74,0
75,0
76,0
77,0
78,0
79,0
80,0
81,0
82,0
83,0
84,0
85,0
86,0
87,0
88,0
89,0
90,0
91,0
92,0
93,0
94,0
95,0
96,0
97,0
98,0
99,0
100,0
101,0
102,0
103,0
104,0
105,0
106,0
107,0
108,0
109,0
110,0
111,0
112,0
113,0
114,0
115,0
116,0
117,0
118,0
119,0
120,0
121,0
122,0
123,0
124,0
125,0
126,0
127,0
128,0
129,0
130,0
131,0
132,0
133,0
134,0
135,0
136,0
137,0
138,0
139,0
140,0
141,0
142,0
143,0
144,0
145,0
146,0
147,0
148,0
149,0
150,0
151,0
152,0
153,0
154,0
155,0
156,0
157,0
158,0
159,0
160,0
161,0
162,0
163,0
164,0
165,0
166,0
167,0
168,0
169,0
170,0
171,0.0001
172,0.0001
173,0.0001
174,0.0001
175,0.0001
176,0.0002
177,0.0003
178,0.0003
179,0.0004
180,0.0004
181,0.0004
182,0.0004
183,0.0004
184,0.0005
185,0.0007
186,0.0007
187,0.0008
188,0.0008
189,0.0008
190,0.0009
191,0.001
192,0.001
193,0.001
194,0.001
195,0.001
196,0.0011
197,0.0011
198,0.0011
199,0.0012
200,0.0015
201,0.0016
202,0.0016
203,0.0019
204,0.0023
205,0.0026
206,0.0029
207,0.0037
208,0.0037
209,0.0051
210,0.0055
211,0.0058
212,0.0062
213,0.0069
214,0.007
215,0.0072
216,0.009
217,0.0099
218,0.0135
219,0.0243
220,0.0265
221,0.4856
222,0.4871
223,0.4925
224,0.4927
225,0.4933
226,0.4943
227,0.4959
228,0.4969
229,0.4976
230,0.4979
231,0.498
232,0.498
233,0.4981
234,0.4987
235,0.4991
236,0.4994
237,0.4997
238,0.5005
239,0.5006
240,0.5011
241,0.5011
242,0.5016
243,0.502
244,0.5027
245,0.5035
246,0.5038
247,0.5052
248,0.5058
249,0.5069
250,0.507
251,0.507
252,0.507
253,0.5096
254,0.5107
255,0.5114
256,0.5124
